From the chiral magnetic wave to the charge dependence of elliptic flow

The quark-gluon plasma formed in heavy ion collisions contains charged chiral fermions evolving in an external magnetic field. At finite density of electric charge or baryon number (resulting either from nuclear stopping or from fluctuations), the triangle anomaly induces in the plasma the Chiral Magnetic Wave (CMW). The CMW first induces a separation of the right and left chiral charges along the magnetic field; the resulting dipolar axial charge density in turn induces the oppositely directed vector charge currents leading to an electric quadrupole moment of the quark-gluon plasma. Boosted by the strong collective flow, the electric quadrupole moment translates into the charge dependence of the elliptic flow coefficients, so that $v_2(\pi^+) < v_2(\pi^-)$ (at positive net charge). Using the latest quantitative simulations of the produced magnetic field and solving the CMW equation, we make further quantitative estimates of the produced $v_2$ splitting and its centrality dependence. We compare the results with the available experimental data.

==> cse.dat <==
# Numerical table to produce fig. 5.
# magnetic field from BS

#b[fm]	 r for t=2		t=2.5			t=3			t=3.5 			t=4


1	0.000289248949320845	0.000508389034912866 	0.000786269321266547	0.00111566272906029	0.00150278525335050
2	0.001106184865172958 	0.001973787665248261 	0.003064619187020216	0.00437438387092601	0.00589824255917371
3	0.002451818968774405 	0.004399601936375346 	0.006862366658838685	0.00980471624565056	0.01323447265088101
4	0.004177621809499666	0.007562377166690086 	0.011811175771561086	0.01691294126184737	0.02281704001102612
5	0.006259448850780247 	0.011416433990162594 	0.017911691536363877	0.02567526331313946	0.03461932705275750
6	0.008452576122830142 	0.015605298954177641 	0.024598319317494108	0.03532032108398605	0.04758939098908092
7	0.010417135936473107 	0.019597855343980876 	0.031114573940495674	0.04474568429204082	0.06039487339473240
8	0.011507212632201273 	0.022368976582951724 	0.036027301088996835	0.05211925229919425	0.07031787778478513
9	0.010049338167506278 	0.021337525661195646 	0.035447756503821130	0.05187200613206153	0.07061334347904903
10	0.003960633971618355 	0.013375560883898005 	0.025370855905116268	0.03932847861189432	0.05501826632719135
11	-0.00899252652058244	-0.00526027535019540 	-0.00003348126149364	0.00638620805692656	0.01363079796362281
12	-0.02450031822446093 	-0.02808993625758245 	-0.03039658828500409	-0.0355022617283429	-0.0326361577903121


# magnetic field fromDH

#b[fm]	 r for t=2		t=3			t=4			t=5 			t=6

1	0.000078435111376089	0.000204353680916866	0.000384986095565777	0.00061597897527500	0.00090000154735331
2	0.000278033056666481	0.000755949894025464	0.001440799365738860	0.00233982557954492	0.00342422298789235
3	0.000606451920047581	0.001685924788526780	0.003243090275472651	0.00525578536636038	0.00768126506521813
4	0.001027528853569231	0.002894300737756120	0.005584446013223439	0.00905910457337643	0.01324825995728624
5	0.001554129523432120	0.004441064112027695	0.008609733780065559	0.01396940879784613	0.02020721782513849
6	0.002177906693451562	0.006354261814858175	0.012294897732466314	0.01991041286331235	0.02884382585921740
7	0.002795306391856860	0.008382111502395448	0.016383341323355054	0.02625839172148832	0.03789967956719506
8	0.003105496431312404	0.009899231828877187	0.019418776548925480	0.03116239677822765	0.04462529096136436
9	0.002700085664628244	0.009495655789401196	0.019195976156191470	0.03077977320938357	0.04378100479940880
10	0.001124512694159042	0.007320276036796029	0.015950457161799814	0.02631815785728536	0.03755081102930946
11	-0.00315401991248269	-0.00043457738804363	0.003786251187521009	0.00909469898479857	0.01414629020593172
12	-0.00906822845900892	-0.01154905943228670	-0.01625073935000462	-0.0121889573641903	-0.0078605631422582

